Closed-Loop Learning of Visual Control Policies

In this paper we present a general, flexible framework for learning mappings from images to actions by interacting with the environment. The basic idea is to introduce a feature-based image classifier in front of a reinforcement learning algorithm. The classifier partitions the visual space according to the presence or absence of few highly informative local descriptors that are incrementally selected in a sequence of attempts to remove perceptual aliasing. We also address the problem of fighting overfitting in such a greedy algorithm. Finally, we show how high-level visual features can be generated when the power of local descriptors is insufficient for completely disambiguating the aliased states. This is done by building a hierarchy of composite features that consist of recursive spatial combinations of visual features. We demonstrate the efficacy of our algorithms by solving three visual navigation tasks and a visual version of the classical Car on the Hill control problem.

==> figs/statistics/bdd.dat <==
# step	learn	test	classes	features
0	0.5530	0.5101	2	0
1	0.4886	0.5025	3	1
2	0.5492	0.5164	4	2
3	0.4886	0.5025	5	3
4	0.5000	0.5000	5	3
5	0.4848	0.4861	6	4
6	0.4848	0.4861	9	7
7	0.4773	0.4773	12	10
8	0.4773	0.4773	6	7
9	0.4773	0.4773	9	10
10	0.4773	0.4773	12	13
11	0.4773	0.4773	15	16
12	0.4773	0.4773	18	19
13	0.4773	0.4962	20	20
14	0.4697	0.4672	21	21
15	0.4432	0.4470	22	22
16	0.4356	0.4394	25	25
17	0.4356	0.4394	28	28
18	0.4394	0.4369	14	22
19	0.4318	0.4318	17	25
20	0.4205	0.4167	20	28
21	0.4129	0.4078	23	31
22	0.3939	0.3864	26	34
23	0.3788	0.3687	29	37
24	0.3750	0.3624	32	40
25	0.3712	0.3561	35	43
26	0.3636	0.3409	38	46
27	0.3636	0.3396	41	49
28	0.3636	0.3422	30	42
29	0.3561	0.3396	33	45
30	0.3636	0.3422	36	48
31	0.3561	0.3371	39	51
32	0.3485	0.3295	42	54
33	0.3485	0.3295	45	57
34	0.3447	0.3295	48	60
35	0.3447	0.3295	51	63
36	0.3447	0.3295	54	66
37	0.3409	0.3270	57	69
38	0.3447	0.3270	36	58
39	0.3409	0.3270	39	60
40	0.3409	0.3270	42	63
41	0.3409	0.3157	45	66
42	0.3371	0.3131	48	68
43	0.3295	0.3068	51	70
44	0.3333	0.3081	54	72
45	0.3295	0.3056	57	75
46	0.3295	0.3056	60	78
47	0.3295	0.3056	63	81
48	0.3182	0.3056	44	69
49	0.3106	0.2992	47	72
50	0.3106	0.2992	50	75
51	0.3220	0.2967	53	78
52	0.2955	0.2854	56	81
53	0.2955	0.2677	59	83
54	0.2879	0.2715	62	86
55	0.2992	0.2614	65	89
56	0.2992	0.2614	68	92
57	0.2992	0.2614	71	95
58	0.3598	0.3245	43	79
59	0.3598	0.3245	46	82
60	0.3598	0.3207	49	85
61	0.3598	0.3194	52	88
62	0.3561	0.3157	55	91
63	0.3561	0.3144	58	94
64	0.2765	0.2361	61	97
65	0.2500	0.2273	64	99
66	0.2424	0.2184	67	102
67	0.2386	0.2172	70	105
68	0.2386	0.2172	52	91
69	0.2424	0.2172	55	93
70	0.3068	0.2626	58	96
71	0.2992	0.2563	61	99
72	0.3030	0.2563	64	102
73	0.2955	0.2500	67	105
74	0.2992	0.2500	70	106
75	0.2955	0.2500	73	109
76	0.2273	0.1957	76	112
77	0.2197	0.1793	79	115
78	0.2197	0.1793	55	101
79	0.2197	0.1780	58	104
80	0.2235	0.1919	61	107
81	0.2121	0.1629	64	109
82	0.2045	0.1528	67	112
83	0.1705	0.1275	70	115
84	0.1705	0.1275	73	118
85	0.1667	0.1275	76	121
86	0.1856	0.1301	79	124
87	0.1477	0.1010	82	127
88	0.1515	0.1010	65	117
89	0.1477	0.1010	68	120
90	0.1515	0.0985	71	123
91	0.1477	0.0985	74	126
92	0.1326	0.0871	77	129
93	0.1364	0.0808	80	132
94	0.1212	0.0644	83	135
95	0.1212	0.0644	86	138
96	0.1023	0.0492	89	141
97	0.1023	0.0467	92	144
98	0.0947	0.0417	73	132
99	0.0909	0.0404	76	135
100	0.0909	0.0379	79	137
101	0.0909	0.0379	82	140
102	0.0947	0.0366	85	143
103	0.0871	0.0316	88	146
104	0.0833	0.0316	91	148
105	0.0871	0.0303	94	151
106	0.0606	0.0164	97	154
107	0.0530	0.0101	100	157
108	0.0530	0.0101	72	147
109	0.0492	0.0088	75	150
110	0.0492	0.0088	78	153
111	0.0530	0.0088	81	156
112	0.0492	0.0088	84	159
113	0.0492	0.0088	87	162
114	0.0492	0.0088	90	164
115	0.0492	0.0088	93	166
116	0.0530	0.0088	96	169
117	0.0530	0.0088	99	172
118	0.0492	0.0088	77	162
119	0.0492	0.0088	80	164
120	0.0530	0.0088	83	167
121	0.0530	0.0088	86	170
122	0.0492	0.0088	89	173
123	0.0530	0.0088	92	174
124	0.0530	0.0088	95	176
125	0.0530	0.0088	98	179
126	0.0492	0.0088	101	182
127	0.0492	0.0063	104	185
128	0.0455	0.0063	68	165
129	0.0492	0.0063	71	168
130	0.0455	0.0063	74	171
131	0.0492	0.0063	77	173
132	0.0455	0.0063	80	174
133	0.0455	0.0063	83	175
134	0.0455	0.0063	86	178
135	0.0492	0.0088	89	180
136	0.0492	0.0076	92	181
137	0.0455	0.0063	95	182
138	0.0455	0.0063	70	170
139	0.0492	0.0063	73	173
140	0.0455	0.0063	76	176
141	0.0492	0.0063	79	178
142	0.0492	0.0063	82	180
143	0.0455	0.0063	85	182
144	0.0492	0.0063	88	184
145	0.0455	0.0063	91	187
146	0.0455	0.0025	94	189
147	0.0492	0.0025	97	192
148	0.0492	0.0025	59	171
149	0.0455	0.0025	62	172
150	0.0455	0.0025	65	173
151	0.0492	0.0025	68	176
152	0.0455	0.0000	70	177
153	0.0455	0.0000	71	178
154	0.0455	0.0000	59	171


==> figs/statistics/decision-trees.dat <==
# step	learn	test	classes	features
0	0.5417	0.5164	2	0
1	0.5114	0.4949	3	1
2	0.5114	0.5025	4	2
3	0.4811	0.5139	5	3
4	0.5000	0.5000	5	3
5	0.4848	0.4861	6	4
6	0.4848	0.4861	9	7
7	0.4773	0.4773	10	8
8	0.4773	0.4773	11	9
9	0.4773	0.4773	14	12
10	0.4773	0.4773	17	15
11	0.4773	0.4773	20	18
12	0.4773	0.4773	22	20
13	0.4583	0.4886	23	20
14	0.4697	0.4672	24	21
15	0.4432	0.4470	25	22
16	0.4356	0.4394	28	25
17	0.4356	0.4394	30	27
18	0.4394	0.4369	33	30
19	0.4318	0.4306	36	33
20	0.4205	0.4154	39	36
21	0.4167	0.4091	42	39
22	0.4091	0.4028	45	42
23	0.3902	0.3813	48	45
24	0.3864	0.3737	51	48
25	0.3712	0.3573	54	51
26	0.3636	0.3409	57	54
27	0.3636	0.3396	60	57
28	0.3636	0.3422	63	60
29	0.3561	0.3396	66	63
30	0.3636	0.3422	69	66
31	0.3561	0.3371	72	69
32	0.3485	0.3295	75	72
33	0.3485	0.3295	78	73
34	0.3447	0.3295	81	76
35	0.3447	0.3295	84	79
36	0.3485	0.3295	87	82
37	0.3447	0.3270	90	85
38	0.3447	0.3270	93	88
39	0.3409	0.3270	96	91
40	0.3409	0.3245	99	94
41	0.3409	0.3131	102	96
42	0.3371	0.3106	105	99
43	0.3295	0.3043	108	102
44	0.3333	0.3068	111	104
45	0.3295	0.3043	114	106
46	0.3295	0.3043	117	109
47	0.3295	0.3030	120	111
48	0.3333	0.3030	123	114
49	0.3220	0.3030	126	117
50	0.3144	0.2967	129	119
51	0.3106	0.3030	131	121
52	0.2992	0.2828	132	122
53	0.2992	0.2639	133	123
54	0.2955	0.2563	136	126
55	0.2955	0.2563	139	129
56	0.3030	0.2626	142	132
57	0.2992	0.2614	145	135
58	0.3712	0.3258	148	138
59	0.3636	0.3194	151	141
60	0.3636	0.3194	154	144
61	0.3598	0.3194	157	146
62	0.3598	0.3182	160	149
63	0.3598	0.3169	163	152
64	0.3598	0.3157	165	154
65	0.2765	0.2285	166	155
66	0.2652	0.2146	168	157
67	0.2652	0.2045	170	159
68	0.2652	0.2033	173	162
69	0.2462	0.1944	176	164
70	0.2538	0.1869	179	167
71	0.2576	0.1869	182	170
72	0.2083	0.1755	185	173
73	0.2045	0.1654	188	176
74	0.1856	0.1452	191	179
75	0.1856	0.1452	194	182
76	0.1818	0.1364	197	185
77	0.1667	0.1288	200	188
78	0.1553	0.1073	203	190
79	0.1553	0.1048	206	193
80	0.1477	0.1048	209	196
81	0.1515	0.1035	212	199
82	0.1515	0.1023	215	202
83	0.1477	0.1035	218	205
84	0.1439	0.1023	221	208
85	0.1477	0.1023	224	211
86	0.1591	0.0960	227	214
87	0.1629	0.0960	230	216
88	0.1553	0.0934	233	219
89	0.1591	0.0934	236	222
90	0.1629	0.0922	239	225
91	0.1515	0.0922	242	228
92	0.1553	0.0896	245	230
93	0.1591	0.0884	247	232
94	0.1553	0.0884	248	233
95	0.1667	0.0871	249	233
96	0.1553	0.0859	250	234
97	0.1515	0.0783	251	235
98	0.1402	0.0619	252	236
99	0.1212	0.0467	254	238
100	0.1136	0.0404	256	240
101	0.1174	0.0328	258	242
102	0.1136	0.0328	261	245
103	0.1061	0.0278	264	247
104	0.1098	0.0278	267	250
105	0.1061	0.0278	270	253
106	0.0985	0.0202	273	256
107	0.0871	0.0114	276	259
108	0.0758	0.0063	278	261
109	0.0720	0.0013	279	262
110	0.0758	0.0013	280	263
111	0.0758	0.0013	281	264
112	0.0795	0.0013	281	264


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

